HALO: Hardware-aware quantization with low critical-path-delay weights for LLM acceleration

Quantization is critical for efficiently deploying large language models (LLMs). Yet conventional methods remain hardware-agnostic, limited to bit-width constraints, and do not account for intrinsic circuit characteristics such as the timing behaviors and energy profiles of Multiply-Accumulate (MAC) units. This disconnect from circuit-level behavior limits the ability to exploit available timing margins and energy-saving opportunities, reducing the overall efficiency of deployment on modern accelerators. To address these limitations, we propose HALO, a versatile framework for Hardware-Aware Post-Training Quantization (PTQ). Unlike traditional methods, HALO explicitly incorporates detailed hardware characteristics, including critical-path timing and power consumption, into its quantization approach. HALO strategically selects weights with low critical-path-delays enabling higher operational frequencies and dynamic frequency scaling without disrupting the architecture's dataflow. Remarkably, HALO achieves these improvements with only a few dynamic voltage and frequency scaling (DVFS) adjustments, ensuring simplicity and practicality in deployment. Additionally, by reducing switching activity within the MAC units, HALO effectively lowers energy consumption. Evaluations on accelerators such as Tensor Processing Units (TPUs) and Graphics Processing Units (GPUs) demonstrate that HALO significantly enhances inference efficiency, achieving average performance improvements of 270% and energy savings of 51% over baseline quantization methods, all with minimal impact on accuracy.

==> graphs/data/127_data.csv <==
x,y
375,298
401,8
405,3
408,8
411,6
412,5
413,8
415,10
416,14
417,19
419,10
420,37
421,17
421,25
423,34
424,32
425,54
425,120
426,85
427,64
428,75
429,61
431,85
431,141
432,249
433,129
434,99
434,144
435,181
436,146
437,201
438,231
439,160
440,291
441,195
442,154
443,112
444,625
445,98
446,80
447,126
448,142
449,80
450,152
451,212
452,244
453,59
454,159
455,75
456,192
457,247
459,171
459,151
461,91
462,186
463,53
464,63
465,26
466,116
467,62
467,32
469,26
470,38
471,70
472,18
474,16
475,40
476,57
478,28
479,14
480,42
481,13
481,47
482,108
484,9
485,45
486,21
487,21
488,29
489,17
490,17
491,36
494,34
496,8
498,4
500,4
504,10
508,6
510,19
513,36
519,39
522,74

==> graphs/data/64_data.csv <==
x,y
163,273
187,146
190,138
204,154
206,169
207,268
208,412
210,504
211,284
212,777
213,1065
214,1756
215,1346
216,944
218,1043
220,785
222,5125
224,4852
224,1680
225,1073
226,459
227,1233
228,1627
229,345
230,725
231,793
232,383
233,2083
234,543
235,292
236,1704
237,2068
240,414
240,164
242,1044
243,558
245,1044
247,1294
248,1037
249,118
250,149
255,286
257,407
262,415
263,150
264,400
265,537

==> graphs/data/data.csv <==
x,y
-128,0
-127,1
-126,0
-125,0
-124,0
-123,0
-122,0
-121,0
-120,10
-119,0
-118,0
-117,8
-116,0
-115,0
-114,0
-113,0
-112,1
-111,21
-110,0
-109,0
-108,0
-107,17
-106,0
-105,0
-104,0
-103,0
-102,1
-101,0
-100,0
-99,0
-98,0
-97,0
-96,0
-95,0
-94,2
-93,0
-92,1
-91,2
-90,3
-89,2
-88,3
-87,2
-86,0
-85,4
-84,2
-83,5
-82,4
-81,1
-80,5
-79,2
-78,7
-77,11
-76,7
-75,1
-74,0
-73,7
-72,6
-71,9
-70,10
-69,9
-68,9
-67,7
-66,13
-65,14
-64,11
-63,20
-62,11
-61,16
-60,16
-59,16
-58,19
-57,18
-56,20
-55,30
-54,22
-53,27
-52,33
-51,33
-50,41
-49,41
-48,38
-47,41
-46,47
-45,40
-44,56
-43,49
-42,55
-41,59
-40,60
-39,63
-38,54
-37,57
-36,67
-35,63
-34,56
-33,83
-32,69
-31,75
-30,87
-29,93
-28,88
-27,92
-26,99
-25,86
-24,105
-23,112
-22,104
-21,95
-20,98
-19,95
-18,123
-17,100
-16,122
-15,126
-14,120
-13,102
-12,143
-11,130
-10,128
-9,118
-8,127
-7,129
-6,127
-5,146
-4,135
-3,145
-2,152
-1,148
0,140
1,145
2,106
3,147
4,137
5,139
6,148
7,137
8,124
9,118
10,115
11,110
12,130
13,139
14,105
15,100
16,121
17,103
18,113
19,96
20,113
21,98
22,99
23,111
24,96
25,92
26,85
27,97
28,100
29,73
30,73
31,66
32,81
33,65
34,59
35,59
36,58
37,59
38,52
39,56
40,56
41,46
42,58
43,40
44,39
45,48
46,40
47,38
48,34
49,29
50,36
51,36
52,31
53,28
54,22
55,29
56,16
57,21
58,19
59,16
60,23
61,11
62,13
63,10
64,14
65,13
66,11
67,12
68,8
69,9
70,10
71,5
72,5
73,7
74,8
75,7
76,6
77,3
78,8
79,7
80,4
81,1
82,3
83,2
84,1
85,2
86,3
87,0
88,3
89,3
90,2
91,2
92,0
93,0
94,0
95,1
96,1
97,0
98,0
99,2
100,0
101,15
102,20
103,1
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,1
115,20
116,0
117,0
118,0
119,0
120,10
121,0
122,0
123,0
124,0
125,0
126,0
127,0

==> graphs/data/sensitive_values.csv <==
x,y
2,0
79,0
-8,0
-86,0
6,0
-29,0
88,0
-80,0
2,0
21,0
